A Search for Chemical Anomalies of Seven A-types Stars

We present a chemical abundance analysis of seven A-type stars with no detailed chemical abundance measurements in the literature. High-resolution spectra of the targets HD 2924, HD 4321, HD 26553, HD 125658, HD 137928, HD 154713, and HD 159834 were obtained using the Coude Echelle Spectrograph at the TUBITAK National Observatory. We determined the atmospheric abundances of the samples and measured the elemental abundances of C, N, O, Na, Mg, Al, Si, S, K, Ca, Sc, Ti, V, Cr, Mn, Fe, Co, Ni, Cu, Zn, Sr, Y, Zr, Ba, La, Ce, Nd, Sm, Eu, and Gd. The masses of the stars were estimated based on their evolutionary tracks, and their ages were calculated using isochrones. We also calculated the radii of the stars. The abundance patterns of HD 4321, HD 125658, and HD 154713 were found to be in agreement with those of classical Am stars, with underabundant Ca and Sc, overabundant heavier elements, and moderate overabundance of iron-peak elements. We found that HD 137928 and HD 159834 have similar abundance characteristics to marginal Am-type stars. The elemental distributions of HD 2924 and HD 26553 are consistent with the pattern of normal A-type stars. The iron, nickel, and zinc abundances of HD 125658 and HD 137928 are significantly higher than other Am stars. These values suggest that they are among the most metal-rich Am stars

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
